Modeling Individual Cyclic Variation in Human Behavior

Cycles are fundamental to human health and behavior. However, modeling cycles in time series data is challenging because in most cases the cycles are not labeled or directly observed and need to be inferred from multidimensional measurements taken over time. Here, we present CyHMMs, a cyclic hidden Markov model method for detecting and modeling cycles in a collection of multidimensional heterogeneous time series data. In contrast to previous cycle modeling methods, CyHMMs deal with a number of challenges encountered in modeling real-world cycles: they can model multivariate data with discrete and continuous dimensions; they explicitly model and are robust to missing data; and they can share information across individuals to model variation both within and between individual time series. Experiments on synthetic and real-world health-tracking data demonstrate that CyHMMs infer cycle lengths more accurately than existing methods, with 58% lower error on simulated data and 63% lower error on real-world data compared to the best-performing baseline. CyHMMs can also perform functions which baselines cannot: they can model the progression of individual features/symptoms over the course of the cycle, identify the most variable features, and cluster individual time series into groups with distinct characteristics. Applying CyHMMs to two real-world health-tracking datasets -- of menstrual cycle symptoms and physical activity tracking data -- yields important insights including which symptoms to expect at each point during the cycle. We also find that people fall into several groups with distinct cycle patterns, and that these groups differ along dimensions not provided to the model. For example, by modeling missing data in the menstrual cycles dataset, we are able to discover a medically relevant group of birth control users even though information on birth control is not given to the model.

==> hmm_graphic.tikz <==
\tikzstyle{vertex}=[draw,black,fill=blue,circle,minimum size=4pt,inner sep=.1pt]
\tikzstyle{edge}=[very thick]
\begin{tikzpicture}[scale=2.2]
    \node (node_02)[vertex,fill=red!100,align=left] at (0,1) {$j = 0$\\$d = 2$};
    \node (node_01)[vertex,fill=red!100,align=left] at (0,.5)  {$j = 0$\\$d = 1$};
    \node (node_00)[vertex,fill=red!100,align=left] at (0,0)  {$j = 0$\\$d = 0$};
    
     \node (node_12)[vertex,fill=gray!100,align=left] at (.9,1) {$j = 1$\\$d = 2$};
    \node (node_11)[vertex,fill=red!100,align=left] at (.9,.5)  {$j = 1$\\$d = 1$};
    \node (node_10)[vertex,fill=red!100,align=left] at (.9,0)  {$j = 1$\\$d = 0$};
    
     \node (node_22)[vertex,fill=gray!100,align=left] at (1.8,1) {$j = 2$\\$d = 2$};
    \node (node_21)[vertex,fill=gray!100,align=left] at (1.8,.5)  {$j = 2$\\$d = 1$};
    \node (node_20)[vertex,fill=red!100,align=left] at (1.8,0)  {$j = 2$\\$d = 0$};
    
     \node (node_32)[vertex,fill=red!100,align=left] at (2.7,1) {$j = 3$\\$d = 2$};
    \node (node_31)[vertex,fill=red!100,align=left] at (2.7,.5)  {$j = 3$\\$d = 1$};
    \node (node_30)[vertex,fill=red!100,align=left] at (2.7,0)  {$j = 3$\\$d = 0$};
    
    \node[text width=3cm] at (1.55,1.4) {\LARGE \textbf{States ($j$)} $\rightarrow$};
    \node [text width=4.5cm, rotate=270]  at (3.1,.4)  {\LARGE \textbf{Time left in state ($d$)} $\rightarrow$};
    
    %Downward paths
    \path[red,very thick,->] (node_02)    edge node [anchor=center,above,sloped] {} (node_01);
    \path[red,very thick,->] (node_01)    edge node [anchor=center,above,sloped] {} (node_00);
    
     \path[gray,very thin,->] (node_12)    edge node [anchor=center,above,sloped] {} (node_11);
    \path[red,very thick,->] (node_11)    edge node [anchor=center,above,sloped] {} (node_10);
    
     \path[gray,very thin,->] (node_22)    edge node [anchor=center,above,sloped] {} (node_21);
    \path[gray,very thin,->] (node_21)    edge node [anchor=center,above,sloped] {} (node_20);
    
     \path[red,very thick,->] (node_32)    edge node [anchor=center,above,sloped] {} (node_31);
    \path[red,very thick,->] (node_31)    edge node [anchor=center,above,sloped] {} (node_30);
    
    %Sideways paths
     \path[gray,very thin,->] (node_00)    edge node [anchor=center,above,sloped] {} (node_10);
    \path[red,very thick,->] (node_00)    edge node [anchor=center,above,sloped] {} (node_11);
    \path[gray,very thin,->] (node_00)    edge node [anchor=center,above,sloped] {} (node_12);
    
     \path[red,very thick,->] (node_10)    edge node [anchor=center,above,sloped] {} (node_20);
    \path[gray,very thin,->] (node_10)    edge node [anchor=center,above,sloped] {} (node_21);
    \path[gray,very thin,->] (node_10)    edge node [anchor=center,above,sloped] {} (node_22);
    
     \path[gray,very thin,->] (node_20)    edge node [anchor=center,above,sloped] {} (node_30);
    \path[gray,very thin,->] (node_20)    edge node [anchor=center,above,sloped] {} (node_31);
    \path[red,very thick,->] (node_20)    edge node [anchor=center,above,sloped] {} (node_32);
    
    \draw [gray,very thin,->] plot [smooth] coordinates {(2.53,-.08) (1.5,-.3) (-.3,-.2) (-.21,.5)};
     \draw [red,very thick,->] plot [smooth] coordinates {(2.53,-.08) (1.5,-.4) (-.4,-.3) (-.21,1)};
   \path[gray,very thin,->]  (node_30) edge[bend left=20] node [left] {} (node_00);
   \end{tikzpicture}

